Enabling Compute-Communication Overlap in Distributed Deep Learning Training Platforms

Deep Learning (DL) training platforms are built by interconnecting multiple DL accelerators (e.g., GPU/TPU) via fast, customized interconnects with 100s of gigabytes (GBs) of bandwidth. However, as we identify in this work, driving this bandwidth is quite challenging. This is because there is a pernicious balance between using the accelerator's compute and memory for both DL computations and communication. This work makes two key contributions. First, via real system measurements and detailed modeling, we provide an understanding of compute and memory bandwidth demands for DL compute and comms. Second, we propose a novel DL collective communication accelerator called Accelerator Collectives Engine (ACE) that sits alongside the compute and networking engines at the accelerator endpoint. ACE frees up the endpoint's compute and memory resources for DL compute, which in turn reduces the required memory BW by 3.5X on average to drive the same network BW compared to state-of-the-art baselines. For modern DL workloads and different network sizes, ACE, on average, increases the effective network bandwidth utilization by 1.44X (up to 2.67X), resulting in an average of 1.41X (up to 1.51X), 1.12X (up to 1.17X), and 1.13X (up to 1.19X) speedup in iteration time for ResNet-50, GNMT and DLRM when compared to the best baseline configuration, respectively.

==> results/parta-alltoall-alltoall.csv <==
,,ideal,proposed,baseline
2 cards,64 KB,9.464286,0.662857,6
,256 KB,33.632857,0.867143,4.21
,512 KB,65.974286,0.89,3.661428
4 cards,64 KB,9.497143,0.457143,6.762857
,256 KB,33.612857,1.114286,5.448571
,512 KB,65.928571,1.094286,5.045714
8 cards,64 KB,9.518571,0.54,7.724286
,256 KB,33.702857,0.964286,8.777143
,512 KB,66.098571,0.958572,8.095714
16 cards,64 KB,9.53,0.478571,9.272858
,256 KB,33.725714,0.92,12.057143
,512 KB,66.155714,0.857143,12.494286
average,,36.40345225,0.817023917,7.4625

==> results/parta-torus-allreduce-compareEndToEnd.csv <==
,,ideal,proposed,baseline
2 cards (4X1X2),1MB,70.27,31.924286,39.68
,4MB,270.34,125.83,103.32
,8 MB,537.02,243.552857,200.938572
4 cards (4X2X2),1MB,72.107143,31.542857,54.258571
,4MB,274.501429,123.968571,161.814286
,8 MB,544.294286,237.81,318.537143
8 cards (4X2X4),1MB,74.161429,37.414285,71.8
,4MB,278.235714,120.652857,234.377143
,8 MB,549.494286,233.028571,457.128572
16 cards (4X4X4),1MB,77.408571,34.908572,95.29
,4MB,281.974286,118.007143,307.444285
,8 MB,554.692857,228.862857,589.547143
Average,,298.7083334,130.625238,219.5113096

==> results/parta-torus-allreduce-detailed.csv <==
,,shared bus transfer queue delay,shared bus transfer delay,shared bus processing queue delay,shared bus processing delay,mem bus queue delay,mem bus delay,queuing delay phase 0,queuing delay phase 1,queuing delay phase 2,queuing delay phase 3,queuing delay phase 4,network delay phase 1,network delay phase 2,network delay phase 3,network delay phase 4
2 cards,Ideal-1MB,0,0.001429,0,0,0,0,26.221607,3.707813,0,0.231652,0,2.762001,1.375725,1.912321,0
,Baseline-1MB,0.680662,0.13987,0.461585,0.1,0.860617,0.32039,55.839286,4.123482,0.000179,0.081585,0,4.023638,2.074587,2.761912,0
,Proposed-1MB,0.304196,0.204286,0,0,0.105915,0.43,39.541071,2.266317,0,0.000022,0,0.390019,0.562857,0.390033,0
,Ideal-4 MB,0,0.001429,0,0,0,0,102.996786,16.959888,0,0.094375,0,9.971949,3.11577,5.999821,0
,Baseline-4MB,4.547914,0.260649,2.804105,0.323636,6.963744,0.817922,192.985179,18.918527,0.055625,1.082879,0,13.508177,6.370123,7.355982,0
,Proposed-4MB,0.398019,0.335714,0,0,0.005162,0.785714,175.002321,0.000078,0,0.000112,0,0.3901,0.562857,0.39047,0
,Ideal-8MB,0,0.001429,0,0,0,0,204.8325,34.757545,0,0.364777,0,19.478728,5.45144,10.667329,0
,Baseline-8MB,8.943659,0.421948,5.392289,0.621429,13.683494,1.481169,382.42,34.972746,0.203683,2.264866,0,25.614092,11.653438,13.407388,0
,Proposed-8MB,0.410879,0.335714,0,0,0.015544,0.785714,366.807902,0.000179,0,0.000089,0,0.390154,0.562857,0.390284,0
4 cards,Ideal-1MB,0,0.001429,0,0,0,0,26.221786,3.707634,0,0,0.232254,2.762001,1.375725,1.375714,1.909256
,Baseline-1MB,1.180297,0.129184,0.715797,0.091939,1.642038,0.294082,60.110893,4.64846,0,0,0.089375,3.907128,2.250067,2.366618,2.483199
,Proposed-1MB,0.365871,0.204286,0,0,0.250837,0.43,39.654107,2.003259,0,0,0.000022,0.390074,0.562857,0.562857,0.39
,Ideal-4 MB,0,0.001429,0,0,0,0,102.996607,16.960067,0,0,0.094196,9.971949,3.115714,3.115725,5.999799
,Baseline-4MB,6.089941,0.23449,3.635753,0.292755,9.349171,0.732449,210.097679,19.308817,0.04183,0.107768,0.757768,13.70006,7.202935,7.44529,6.84994
,Proposed-4MB,0.800893,0.335714,0,0,0.611484,0.785714,175.211071,0.000022,0,0,0.000022,0.39,0.562857,0.562857,0.39
,Ideal-8MB,0,0.001429,0,0,0,0,204.831964,34.75808,0,0,0.364018,19.478728,5.451451,5.451429,10.667351
,Baseline-8MB,12.182258,0.375306,7.140429,0.560204,18.679678,1.317347,413.194643,36.78279,0.045893,0.160491,1.477411,25.649784,13.677645,13.714375,13.419226
,Proposed-8MB,0.811696,0.335714,0,0,0.63034,0.785714,366.874821,0.000011,0,0,0.000011,0.39,0.562857,0.562857,0.39
8 cards,Ideal-1MB,0,0.001429,0,0,0,0,26.221429,3.707991,0,0,0.220112,2.762001,1.375714,2.595413,1.86526
,Baseline-1MB,1.845878,0.135238,1.394415,0.096825,2.935322,0.30746,64.6825,5.282321,0,0,0.089375,4.25939,2.46452,6.189371,2.346094
,Proposed-1MB,0.494643,0.335714,0,0,0.24,0.785714,32.269286,0.000268,0,0,0.000223,0.39,0.562857,0.562857,0.39
,Ideal-4 MB,0,0.001429,0,0,0,0,102.996429,16.960246,0,0,0.094888,9.971949,3.115837,4.603356,5.99965
,Baseline-4MB,8.516804,0.223889,6.305722,0.282302,14.340305,0.689841,223.837321,20.587902,0.118817,0.05308,1.172277,14.141004,8.531083,15.806306,6.58942
,Proposed-4MB,0.497494,0.335714,0,0,0.255268,0.785714,175.159643,0.000234,0,0,0.000089,0.390099,0.562857,0.562857,0.390055
,Ideal-8MB,0,0.001429,0,0,0,0,204.8325,34.757545,0,0,0.364732,19.478728,5.451462,7.273363,10.667284
,Baseline-8MB,17.423503,0.34254,12.894541,0.529365,29.576013,1.198492,435.729107,42.293304,0.132366,0.332143,3.091094,27.70942,16.522857,28.818103,12.327269
,Proposed-8MB,0.507453,0.335714,0,0,0.281116,0.785714,366.576964,0.000385,0,0,0.000223,0.390049,0.562857,0.562857,0.390027
16 cards,Ideal-1MB,0,0.001429,0,0,0,0,26.221607,3.707813,0,0,0.20125,2.762001,2.595495,2.581752,1.917619
,Baseline-1MB,2.71674,0.139091,2.192111,0.099935,4.527046,0.315974,66.987321,6.19933,0.131964,0.146406,0.347143,4.614382,6.839245,6.859516,2.486734
,Proposed-1MB,0.429554,0.335714,0,0,0.023616,0.785714,32.268929,0.000134,0,0,0.000134,0.39,0.562857,0.562857,0.39
,Ideal-4 MB,0,0.001429,0,0,0,0,102.996429,16.960246,0,0,0.09471,9.971949,4.603333,4.603333,5.999821
,Baseline-4MB,11.551106,0.217143,8.911723,0.275649,19.951558,0.662727,231.451429,23.449821,0.03308,0.183214,1.461228,14.856942,17.849427,17.749874,6.617128
,Proposed-4MB,0.403203,0.335714,0,0,0.020592,0.785714,175.1925,0.000234,0,0,0.000056,0.39,0.562857,0.562857,0.39
,Ideal-8MB,0,0.001429,0,0,0,0,204.832143,34.757902,0,0,0.363795,19.478728,7.273333,7.273363,10.667284
,Baseline-8MB,22.255056,0.321688,17.499073,0.50974,38.903808,1.122857,454.76625,44.386384,0.21471,0.431585,3.110893,28.623929,31.830889,31.59987,11.662254
,Proposed-8MB,0.400929,0.335714,0,0,0.030965,0.785714,366.801964,0.000385,0,0,0.000028,0.39,0.562857,0.562857,0.39

==> results/parta-torus-alltoall-EndToEnd.csv <==
,,ideal,proposed,baseline
2 cards (4X1X2),64KB,9.294286,0.607143,5.644285
,256KB,33.784286,1.15,3.791428
,512KB,66.59,0.821429,3.42
4 cards (4X2X2),64KB,10.035714,0.532857,7.355715
,256KB,35.104286,1.577143,7.36
,512KB,68.672857,0.914286,8.701428
8 cards (4X2X4),64KB,11.804286,2.404285,9.178572
,256KB,41.381429,13.282857,10.19
,512KB,80.975714,23.582857,12.921429
16 cards (4X4X4),64KB,12.91,5.281429,13.538571
,256KB,43.077143,20.78,21.402857
,512KB,84.08,36.082857,32.124286
average,,41.47583342,8.91809525,11.30238092
